Joint Reconstruction of the Activity and the Attenuation in PET by Diffusion Posterior Sampling: a Feasibility Study

This study introduces a novel framework for joint reconstruction of the activity and the attenuation (JRAA) in positron emission tomography (PET) using diffusion posterior sampling (DPS). By leveraging diffusion models (DMs), this approach directly addresses activity-attenuation dependencies, mitigating crosstalk issues prevalent in non-time-of-flight (TOF) settings. Experimental evaluations, conducted using 2-dimensional (2-D) XCAT phantom data, demonstrate that DPS significantly outperforms traditional maximum likelihood activity and attenuation (MLAA) methods, producing consistent and high-quality reconstructions even in the absence of TOF information. Ongoing work aims to extend our method to real 3-dimensional (3-D) data with encouraging preliminary findings.

==> data/hplc.txt <==
patient_no,psnr_pet_mat,psnr_pet_vae,psnr_ct_mat,psnr_ct_vae,psnr_pet_solo,psnr_ct_solo,ssim_pet_mat,ssim_pet_vae,ssim_ct_mat,ssim_ct_vae,ssim_pet_solo,ssim_ct_solo
340,63.57,57.27,38.33,37.78,57.37,33.05,0.9998,0.9988,0.9823,0.9721,0.9983,0.9294
341,63.42,58.67,36.31,35.36,57.97,28.83,0.9996,0.9984,0.9739,0.9617,0.9979,0.8502
345,59.67,54.11,35.64,35.43,53.54,28.95,0.9995,0.9976,0.9708,0.9612,0.9966,0.8601
348,58.2,57.04,39.07,38.46,56.69,29.85,0.9988,0.9985,0.9841,0.9765,0.9983,0.8848
351,61.75,56.35,38.56,37.99,55.4,31.58,0.9997,0.9988,0.9819,0.9729,0.9983,0.9107
370,55.49,54.32,37.13,37.21,53.58,28.88,0.9987,0.9979,0.9769,0.9703,0.9975,0.8642
371,56.8,56.28,36.58,36.15,55.36,30.49,0.9989,0.9985,0.9747,0.9633,0.9977,0.8879
372,58.66,51.76,34.95,34.65,50.69,27.96,0.9994,0.9969,0.967,0.9583,0.9956,0.8362
374,60.07,57.69,37.86,38.27,56.64,31.2,0.9995,0.9987,0.9794,0.9772,0.998,0.8995
375,62.4,57.04,36.51,36.66,56.31,30.05,0.9997,0.9984,0.9752,0.9725,0.9978,0.8837


==> data/lphc.txt <==
patient_no,psnr_pet_mat,psnr_pet_vae,psnr_ct_mat,psnr_ct_vae,psnr_pet_solo,psnr_ct_solo,ssim_pet_mat,ssim_pet_vae,ssim_ct_mat,ssim_ct_vae,ssim_pet_solo,ssim_ct_solo
340,52.83,55.8,41.88,41.26,54.37,41.84,0.9966,0.9984,0.9925,0.99,0.9975,0.9901
341,52.38,55.77,39.1,37.11,54.37,36.69,0.9957,0.9979,0.9867,0.9788,0.997,0.974
345,51.04,53.73,38.69,37.33,51.17,37.39,0.9951,0.9973,0.9855,0.9789,0.9954,0.9768
348,53.01,56.93,42.11,41.18,53.04,42.12,0.9966,0.9986,0.9924,0.9891,0.9971,0.9893
351,51.6,56.13,42.13,41.26,52.31,42.3,0.9963,0.9986,0.9921,0.9891,0.9971,0.9902
370,51.37,55.18,40.52,39.32,51.41,40.65,0.9958,0.9982,0.9891,0.9841,0.9964,0.9855
371,51.09,55.22,40.08,38.51,52.49,38.55,0.9953,0.998,0.9883,0.9823,0.9965,0.9802
372,49.2,52.87,39.19,35.92,49.18,36.11,0.9941,0.9973,0.9858,0.9729,0.9939,0.9706
374,51.51,55.87,41.14,40.27,53.4,41.08,0.9953,0.9982,0.9907,0.987,0.997,0.9875
375,52.69,55.21,39.89,37.98,52.69,38.07,0.9964,0.9982,0.9885,0.9816,0.9965,0.98


==> data/munet_hc.txt <==
patient_no,psnr_pet,ssim_pet,psnr_ct,ssim_ct
340,58.09,0.9987,39.82,0.9856
341,59.37,0.9985,38.75,0.9825
345,55.61,0.9976,38.49,0.9821
348,58.23,0.9986,40.5,0.9884
351,56.43,0.9982,39.71,0.9858
370,55.69,0.9977,39.5,0.9856
371,56.91,0.9982,38.28,0.9814
372,54.14,0.9971,37.66,0.9796
374,58.17,0.9986,39.19,0.9841
375,57.04,0.998,38.78,0.9844


==> data/munet_lc.txt <==
patient_no,psnr_pet,ssim_pet,psnr_ct,ssim_ct
340,58.38,0.9988,39.72,0.9864
341,59.73,0.9986,38.27,0.9823
345,55.6,0.9977,37.8,0.9812
348,58.23,0.9987,39.84,0.987
351,57.08,0.9985,39.49,0.9856
370,56.14,0.998,39.05,0.9843
371,57.26,0.9984,37.89,0.9806
372,54.45,0.9974,37.07,0.9778
374,58.61,0.9986,38.93,0.9841
375,57.62,0.9983,38.18,0.983

